Surveillance Disguised as Protection: A Comparative Analysis of Sideloaded and In-Store Parental Control Apps

Parental control applications, software tools designed to manage and monitor children's online activities, serve as essential safeguards for parents in the digital age. However, their usage has sparked concerns about security and privacy violations inherent in various child monitoring products. Sideloaded software (i. e. apps installed outside official app stores) poses an increased risk, as it is not bound by the regulations of trusted platforms. Despite this, the market of sideloaded parental control software has remained widely unexplored by the research community. This paper examines 20 sideloaded parental control apps and compares them to 20 apps available on the Google Play Store. We base our analysis on privacy policies, Android package kit (APK) files, application behaviour, network traffic and application functionalities. Our findings reveal that sideloaded parental control apps fall short compared to their in-store counterparts, lacking specialised parental control features and safeguards against misuse while concealing themselves on the user's device. Alarmingly, three apps transmitted sensitive data unencrypted, half lacked a privacy policy and 8 out of 20 were flagged for potential stalkerware indicators of compromise (IOC).

==> metadata.json <==
{
	"title": "The Name of the Title Is Hope: This is the Longer Version of the Given Title",
	"keywords": ["datasets", "neural networks", "gaze detection", "text tagging"],
	"abstract": "A clear and well-documented LaTeX document is presented as an article formatted for publication by ACM in a conference proceedings or journal publication. Based on the \"acmart\" document class, this article presents and explains many of the common variations, as well as many of the formatting elements an author may use in the preparation of the documentation of their work.",
	"authors": [
		{
			"first_name": "Ben",
			"last_name": "Trovato",
			"institution": "Institute for Clarity in Documentation"
		},
		{
			"first_name": "Lars",
			"last_name": "Thørväld",
			"institution": "The Thørväld Group"
		},
		{
			"first_name": "Valerie",
			"last_name": "Béranger",
			"institution": "Inria Paris-Rocquencourt"
		},
		{
			"first_name": "Aparna",
			"last_name": "Patel",
			"institution": "Rajiv Gandhi University"
		},
		{
			"first_name": "Huifen",
			"last_name": "Chan",
			"institution": "Tsinghua University"
		},
		{
			"first_name": "T. Charles",
			"last_name": "Palmer",
			"institution": "Palmer Research Laboratories"
		},
		{
			"first_name": "John Arthur",
			"last_name": "Smith",
			"institution": "The Thørväld Group"
		},
		{
			"first_name": "Julius P. L.",
			"last_name": "Kumquat",
			"institution": "The Kumquat Consortium"
		}
	],
	"attestation": "[Please add attestation sentence from camera-ready guideline here]"
}
